Fast Search-By-Classification for Large-Scale Databases Using Index-Aware Decision Trees and Random Forests

The vast amounts of data collected in various domains pose great challenges to modern data exploration and analysis. To find "interesting" objects in large databases, users typically define a query using positive and negative example objects and train a classification model to identify the objects of interest in the entire data catalog. However, this approach requires a scan of all the data to apply the classification model to each instance in the data catalog, making this method prohibitively expensive to be employed in large-scale databases serving many users and queries interactively. In this work, we propose a novel framework for such search-by-classification scenarios that allows users to interactively search for target objects by specifying queries through a small set of positive and negative examples. Unlike previous approaches, our framework can rapidly answer such queries at low cost without scanning the entire database. Our framework is based on an index-aware construction scheme for decision trees and random forests that transforms the inference phase of these classification models into a set of range queries, which in turn can be efficiently executed by leveraging multidimensional indexing structures. Our experiments show that queries over large data catalogs with hundreds of millions of objects can be processed in a few seconds using a single server, compared to hours needed by classical scanning-based approaches.

==> data/dbranchscaling.csv <==
countInstances,DBranch
1024000,0.586589238696628
2048000,0.5933927777608234
4095000,0.6024415575663249
8190000,0.6188436166975232
16380000,0.6431718749999998
32760000,0.6739590515560573
65520000,0.7298095308939615
131040000,0.823964815987481
262079000,0.9139776842329237
524160000,1.0790633708106148
1048320000,1.4439283559587266
1441557000,1.459


==> data/kdtree_memory.csv <==
leaf_size,3,6
22,6.144000504493714,
88,1.536000503540039,3.0720004796981812
352,0.3840005054473877,0.7680004816055298
1408,0.09600050830841064,0.19200048446655274
5632,0.024000511169433594,0.04800048732757568
22528,0.006000511169433594,0.012000487327575684


==> data/kdtree_opt_leafsize_cold.csv <==
leaf_size,3,6
22,1.0204885800679524,
88,0.9905366897583008,1.6713676452636719
352,1.160467227300008,1.52823805809021
1408,1.0151056448618572,1.4094169934590657
5632,0.941076914469401,1.3054940700531006
22528,1.0341238180796306,1.790204922358195


==> data/kdtree_opt_leafsize_warm.csv <==
leaf_size,3,6
22,0.03982350561353893,
88,0.03445461061265728,0.04369033707512742
352,0.03818837801615392,0.0504651334550645
1408,0.043201393551296596,0.06282528241475419
5632,0.0455045964982774,0.07039456897311737
22528,0.069938580195109,0.11805436346266002


==> data/test_f1_nfeat_ind10.csv <==
n_feat,DB BU,DB BU+TD,DB Full,ES BU,ES BU+TD,ES Full
2,0.46563245786778507,0.4849189460286643,0.5700872307103346,0.5411661276998768,0.5420921643074995,0.6674181218448
4,0.5084484576162758,0.538212542040316,0.5769976375084512,0.6412864979795344,0.6255681698955368,0.685844039002625
6,0.5384024111740896,0.5617458972612903,0.5841533700250848,0.6607093192189613,0.6529138199014127,0.6922052999316265
8,0.54255298712655,0.568811315219142,0.5845713409482903,0.6704209947000824,0.6743799157829482,0.6954079970120014
10,0.5445150374789786,0.5741559686779495,0.5852823165734962,0.6754118557337637,0.6851986832505911,0.7021734494106449
15,0.544982315595252,0.575784176426332,0.5803699431025913,0.6792040412744252,0.6977809682853936,0.7039662775249971
20,0.5381819484974385,0.570227141871201,0.5694520870567021,0.6815435181220303,0.7017732682987111,0.7038431640253414


==> data/test_f1score_model_comparison.csv <==
dataset,DB BU,DB BU+TD,DB Full,DTree,ES BU,ES BU+TD,ES Full,ExTrees,RForest
covtype,0.3390592398328214,0.3389935605412576,0.35467449753076,0.41975066535642763,0.42509902501228886,0.4157360386579965,0.4284369360615038,0.4493813093845888,0.4314312998211039
iris,0.9671679197994987,0.9671679197994987,0.9719298245614034,0.9470899470899471,0.9787600313916103,0.9724310776942358,0.9724310776942358,0.9771929824561403,0.9665831244778613
letter,0.5246384077308454,0.5779379725183017,0.585298775025943,0.5801487515160458,0.7207034328019689,0.7486548992556096,0.7594953729297386,0.7348201120926984,0.6773653116034344
mnist,0.4473454945553516,0.4774088731829254,0.5149971362824555,0.5251321703051972,0.721487227192861,0.7098117147704244,0.7252202352676314,0.6692257382864913,0.6115504697289482
satimage,0.6590688960353644,0.6693327772040695,0.674578687809834,0.6528799005320087,0.7424867564902528,0.7728047118035656,0.7669373280220565,0.7814468664374998,0.7552700550040198
senseit,0.48775143083599726,0.48466093231507174,0.4812027812332682,0.5118934801258346,0.5091392279681022,0.591201167610435,0.5712767151748166,0.613737570881972,0.5855061975149943


==> data/test_precision_nfeat_ind10.csv <==
n_feat,DB BU,DB BU+TD,DB Full,ES BU,ES BU+TD,ES Full
2,0.37777559331278554,0.4479058969796525,0.49989061349318226,0.462405772864956,0.61416273343059,0.6656644802889747
4,0.4240453644922413,0.4797787687287059,0.508751987444834,0.5705867810584921,0.6910589002583003,0.7051483261611496
6,0.4482730471536172,0.4970854504024556,0.5132234843359117,0.6010848186229965,0.7114403540755849,0.7179058722323597
8,0.4507189468109303,0.5060774186416687,0.5138975161355996,0.6188279250100126,0.7200568546221078,0.7206208655823492
10,0.45048535071942064,0.5085124018054269,0.5145142787372622,0.6242271919913539,0.7205354733543473,0.7254217040160178
15,0.45420623051749714,0.5098450474275927,0.5109100973045729,0.6302812263099243,0.7363228359336927,0.7268622937175199
20,0.446637385057365,0.5075029058814149,0.4987117070146072,0.6351503778405161,0.7377287503421267,0.7267485143161881


==> data/test_recall_nfeat_ind10.csv <==
n_feat,DB BU,DB BU+TD,DB Full,ES BU,ES BU+TD,ES Full
2,0.841592060167232,0.5612425483247642,0.7087190301733276,0.8457106706807874,0.529994080226765,0.6945895802447956
4,0.8096813455908328,0.645442658257091,0.7062032830252809,0.8054518404125147,0.6132343969286782,0.6927189018341539
6,0.7957662141325187,0.6775101399040387,0.7160792490571429,0.793930883397698,0.6375748913444137,0.6937955026824172
8,0.7954313888735367,0.6824781428665981,0.7163276005919531,0.7927296074494768,0.662860791173178,0.6981413610629542
10,0.7913159500999402,0.6908495109831253,0.7176224941764789,0.7924791125183548,0.6763460284622216,0.7013596231366056
15,0.7835838020904783,0.6967632817022023,0.7130344291238261,0.7950776337087032,0.6835435742570158,0.7035457966935422
20,0.7807163546984159,0.6905967297368388,0.7118261615498175,0.789306754932687,0.6882127074522727,0.70551440333041


==> data/train_f1score_model_comparison.csv <==
dataset,DB BU,DB BU+TD,DB Full,DTree,ES BU,ES BU+TD,ES Full,ExTrees,RForest
covtype,0.7375945997484346,1.0,1.0,0.8388012028874179,0.8585388852693983,1.0,0.9984122573730799,1.0,0.997605154871062
iris,0.982244109524649,1.0,1.0,0.9514076085822469,0.9820200951877314,0.9981785063752278,1.0,1.0,0.9981167608286251
letter,0.9012336987956403,0.9997827031725338,1.0,0.9380965509194923,0.9864396652649714,1.0,1.0,1.0,0.9997827031725338
mnist,0.8753483974626879,0.9886900509927979,1.0,0.9307071780741886,0.9945875618006765,1.0,1.0,1.0,1.0
satimage,0.9401221440811189,1.0,1.0,0.9015602832986038,0.9705587163755719,0.9990583804143126,1.0,1.0,1.0
senseit,0.8463307885285254,1.0,0.9981167608286251,0.8400524633402439,0.8358419826116454,1.0,1.0,1.0,0.9962962962962963


==> data/training_time_nfeat_ind10.csv <==
n_feat,DB BU,DB BU+TD,DB Full,ES BU,ES BU+TD,ES Full
2,0.09113934761535647,0.18810380422637182,0.14093307638051888,0.32279684040475576,0.6687751311910409,0.5802789567494032
4,0.12226896807096521,0.22478355905802985,0.1901777956123802,0.4334326940723974,0.7622716114634559,0.7618347180243861
6,0.21629749326915526,0.2913812848334881,0.26298042489204354,0.5083707149648841,0.8657833782987084,0.876183892329825
8,0.22116681995748932,0.3289209530806706,0.29786135496819555,0.5250702957627634,0.9089063314679294,0.8999213521733824
10,0.27308689303450534,0.4019001185239015,0.41471270085545536,0.6537020509787386,1.002128295593743,1.0256833290151333
15,0.36196683017907705,0.436320590570199,0.4249503550948677,0.8901245124368197,1.193756783537424,1.2773019492698967
20,0.5527858700216617,0.577673322386891,0.6186217830731319,1.1214051518733297,1.551419825402517,1.676351660764164


==> data/trainingtime.csv <==
dataset,DB BU,DB BU+TD,DB Full,DTree,ES BU,ES BU+TD,ES Full,ExTrees,RForest
covtype,1.3170703138623918,1.79876100449335,1.5386432579585485,0.0017587570917038141,1.4383980887276786,2.4522145135062083,1.9902704670315696,0.07410998571486696,0.08744608788263226
iris,0.00027683046129008885,0.0006140073140461667,0.0005828539530435667,0.00034944216410315554,0.2591830094655354,0.3338084750705295,0.43914720747205943,0.048720174365573396,0.057102998097737605
letter,0.1706076677028949,0.18166252588614434,0.17347202851222107,0.0010323952405880243,0.5064431123244457,0.3432799975077311,0.4744727061345027,0.09103394166017185,0.09285445091051929
mnist,2.9884701569875083,3.7059454123179116,3.289124838511149,0.004892039299011183,4.046756076812744,5.084942253430684,3.5743956724802652,0.08962952295939124,0.11273227532704669
satimage,0.07809297243754064,0.08969905641343855,0.08425634437137176,0.0006372266345553334,0.4087792502509223,0.4200344483057658,0.5294689999686347,0.07864259348975283,0.09393841690487328
senseit,0.2150091860029432,0.13674044609069821,0.237175703048706,0.0009568267398410001,0.8499439557393392,0.674239264594184,0.6560566425323486,0.062317053476969364,0.08689538637797031


==> data/treescaling.csv <==
countInstances,DTree,ExTrees,RForest
0,0.0,0.0,0.0
22177800,8.311204552650452,12.017276684443155,11.93827490011851
44355600,16.918143153190613,24.30875325202942,23.976112127304077
66533400,25.409900466601055,36.22601807117462,36.60547558466593
88711200,33.79214874903361,48.44251231352488,48.574977358182274
110889000,42.17300844192505,60.166680335998535,60.57865985234579
133066800,50.585184613863625,72.43731371561687,73.71378922462463
155244600,58.968545794487,84.6023313999176,85.65078278382619
177422400,67.31301943461101,96.3101195494334,97.79940195878346
199600200,75.76662707328796,108.4669885635376,110.53158883253734
221778000,84.38073551654816,120.96084252993266,122.85676141579945
243955800,92.87786475817363,132.93960511684418,134.61884792645773
266133600,101.35688908894856,145.72810844580331,147.48845048745474
288311400,109.93961695830028,157.93170376618704,160.31495006879172
310489200,118.50980440775554,169.91280376911163,172.4896208445231
332667000,127.1430858373642,182.0892000993093,184.39358313878378
354844800,135.66587924957275,194.19037838776907,196.86622937520346
377022600,144.17930722236633,206.3229338725408,208.80653607845306
399200400,152.95654412110648,218.44232801596323,221.59971431891123
421378200,161.57973941167197,230.93592202663422,233.52392343680063
443556000,170.06318549315134,243.84974137941995,245.9236257870992
465733800,178.67437394460043,256.04482837518054,257.90569202105206
487911600,187.2572211821874,268.4428382714589,270.3039457003276
510089400,195.7722468773524,280.3322235743205,282.7792187134425
532267200,204.3721617857615,292.8789259195328,295.0376973549525
554445000,213.00417987505594,305.0042022069295,307.18368295828503
576622800,221.65149041016898,317.19932103157043,319.7112006346385
598800600,230.11946880817413,329.19212965170544,331.55827530225116
620978400,238.72581251462302,341.1598298549652,343.937851190567
643156200,247.32686595122019,353.4481271505356,356.4020179907481
665334000,255.90185749530792,365.7363209327062,368.5295161803563
687511800,264.61316907405853,378.116991519928,380.3573367993037
709689600,273.2578837076823,389.96850355466205,392.3040870030721
731867400,281.9135051170985,402.07415493329364,404.1018215417862
754045200,290.6268238226573,414.07662936051685,415.94932186603546
776223000,299.15264491240185,426.3988598585129,428.34092422326404
798400800,307.7724205652873,439.02364230155945,441.37652782599133
820578600,316.3325974543889,451.123580177625,453.16552221775055
842756400,325.0187151829402,462.897475083669,465.0178367694219
864934200,333.57510836919147,474.9379206895828,476.8819993336995
887112000,342.17999744415283,486.80721573034924,489.657794713974
909289800,350.73972467581433,499.3897012869517,501.78499245643616
931467600,359.2678456703822,511.4172580242157,513.7380927006403
953645400,367.85241003831226,523.1529908577601,526.1996107498804
975823200,376.3973553578059,535.1176966428757,538.5960720380148
998001000,384.9839401245117,547.4509679079056,550.3845402002335
1020178800,393.52491796016693,559.6380413373312,562.7925431330999
1042356600,402.1113430261612,572.0833871364594,574.7295161485672
1064534400,410.6734012365341,584.0632111231486,587.4279063145319
1086712200,419.2133807341258,596.0273691813151,599.6323512395223
1108890000,427.75970753033954,608.4744579394659,611.4242120981216
1131067800,436.37165721257526,620.3964074452718,623.6450072526932
1153245600,444.9696222941081,632.6005328098933,636.6985865036646
1175423400,453.58901047706604,644.5617261727651,648.7579256296158
1197601200,462.1109342575073,656.4797483682632,660.5977011124293
1219779000,470.5535573561986,668.7911415894827,672.8385643164316
1241956800,479.08951846758526,681.5546873410543,685.2384329636892
1264134600,487.55637272198993,693.7917860746384,697.1136547327042
1286312400,496.1939099232356,705.7797621091207,709.2180778582891
1308490200,504.77149136861163,717.6192256212234,721.3263427813848
1330668000,513.2667282819748,729.631980339686,733.1428318818411
1352845800,521.838725010554,742.2387759685516,745.3147738774618
1375023600,530.4167465368906,754.4698963960012,757.3014577627182
1397201400,539.04756017526,766.6629626750946,770.2986985842387
1419379200,547.6912389596304,778.4290861686071,782.170817454656
1441557000,556.1830233732859,790.7039628426234,794.1522208849589

